Recursive Preferences, Correlation Aversion, and the Temporal Resolution of Uncertainty

This paper investigates a novel behavioral feature of recursive preferences: aversion to risks that persist over time, or simply \textit{correlation aversion}. Greater persistence provides information about future consumption but reduces opportunities to hedge consumption risk. I show that, for recursive preferences that exhibit a preference for early resolution of uncertainty, correlation aversion is equivalent to increasing relative risk aversion. To quantify correlation aversion, I develop the concept of the persistence premium, which measures how much an individual is willing to pay to eliminate persistence in consumption. I provide an approximation of the persistence premium in the spirit of Arrow--Pratt, which provides a quantitative representation of the trade-off between information and hedging. I show that correlation-averse preferences have a variational representation, linking correlation aversion to concerns about model misspecification. I present several applications. I first illustrate how correlation aversion shapes portfolio choices, and then show how the persistence premium can improve the calibration of macro-finance models. In an optimal taxation model, I show that recursive preferences -- unlike standard preferences -- lead to redistributive tax policies that increase social mobility.

==> README_arxiv.txt <==
This package is prepared for arXiv.

Changes made:
1. Renamed the cross-reference AUX files so arXiv will not delete them:
   - temporaljeeasecond_jeea.aux -> temporaljeeasecond_jeea_xr.aux
   - temporaljeeappendixsecond_jeea.aux -> temporaljeeappendixsecond_jeea_xr.aux
2. Updated both \externaldocument commands to point to the renamed AUX basenames.
3. Added 00README.json so arXiv compiles both top-level TeX files with pdflatex in the intended order.

Before uploading to arXiv:
- Keep ref.bib in the package. arXiv can run bibtex automatically if needed.
- If you already have locally generated .bbl files for both top-level TeX files, include them too; arXiv will prefer them.
- On the Review Files page, verify the preview PDF carefully.

If the arXiv preview still shows unresolved in-document references/citations, add the backup-AUX workaround described in the chat response.

